Exploiting Input Sanitization for Regex Denial of Service

Web services use server-side input sanitization to guard against harmful input. Some web services publish their sanitization logic to make their client interface more usable, e.g., allowing clients to debug invalid requests locally. However, this usability practice poses a security risk. Specifically, services may share the regexes they use to sanitize input strings -- and regex-based denial of service (ReDoS) is an emerging threat. Although prominent service outages caused by ReDoS have spurred interest in this topic, we know little about the degree to which live web services are vulnerable to ReDoS. In this paper, we conduct the first black-box study measuring the extent of ReDoS vulnerabilities in live web services. We apply the Consistent Sanitization Assumption: that client-side sanitization logic, including regexes, is consistent with the sanitization logic on the server-side. We identify a service's regex-based input sanitization in its HTML forms or its API, find vulnerable regexes among these regexes, craft ReDoS probes, and pinpoint vulnerabilities. We analyzed the HTML forms of 1,000 services and the APIs of 475 services. Of these, 355 services publish regexes; 17 services publish unsafe regexes; and 6 services are vulnerable to ReDoS through their APIs (6 domains; 15 subdomains). Both Microsoft and Amazon Web Services patched their web services as a result of our disclosure. Since these vulnerabilities were from API specifications, not HTML forms, we proposed a ReDoS defense for a popular API validation library, and our patch has been merged. To summarize: in client-visible sanitization logic, some web services advertise ReDoS vulnerabilities in plain sight. Our results motivate short-term patches and long-term fundamental solutions.

==> archive/ReDoSMeasurementStudy-ICSE22-Reviews.txt <==
Review #62A
________________________________________
Overall merit
4. Accept
Paper summary
This paper studies the susceptibility of real-world web services to ReDoS attacks using a black-box approach. Candidate regexes are identified in publicly available API specifications and by analysing client-side code, under the assumption that the server side likely uses the same regex to do its validation as the client side. The corresponding APIs are then probed to determine whether they are likely to be vulnerable to ReDoS.
Strengths
•	Novelty: I'm not aware of this kind of black-box study having been done before
•	Novelty: Interesting approach to identifying candidate regexes
•	Significance: One of the identified vulnerabilities was in a popular sanitisation library
Weaknesses
•	Significance: Only a handful of potential vulnerabilities were found
Comments for authors
Overall I really like this paper. The study the authors undertake is interesting and practically relevant, given the number of high-profile ReDoS vulnerabilities that have been found in recent years and the well-known difficulties developers have in understanding and preventing them. The Consistent Sanitization Hypothesis is clever, and the insight about publicly available API specifications potentially exposing ReDoS vulnerabilities is valuable. So I am satisfied with the significance and novelty of the work, and the presentation is also reasonably well done.
The main weakness of the paper is that among the ~1500 services considered only six were found to be vulnerable to ReDoS. That seems like a very low number, especially considering that the experiment included not just exponential but also polynomial ReDoS; I would have thought that the latter is very common. I wonder whether this could be due to the use of dynamic analysis for identifying for finding candidate regexes, which might miss vulnerabilities (see my question below). But of course it is also entirely possible that I am mistaken and ReDoS isn't such a big problem in practice anymore, which is itself an interesting result. Hence I don't consider this a fatal weakness.
I have a few minor comments and questions, but since all of them seem addressable in the author response or the final version I would like to propose this paper for acceptance.
Minor comments and questions (not for author response)
•	The title is not very descriptive of the content of the paper; it should at the very least mention black-box testing
•	Abstract: The sentence starting with "to summarize" feels redundant.
•	Introduction: The quotes around "web" were probably necessary 25 years ago; I think we are past that stage.
•	I appreciate the "Significance" subsection!
•	Section 4 and further on talks a lot about "HTML forms", but that's a bit misleading since the analysis does not only consider HTML forms but also the accompanying JavaScript code. A broader term that covers both would help.
•	Section 4.3 is missing a word after "[29]", probably "regex engines".
•	Section 4.4.2: RESTler should be mentioned earlier
•	End of Section 4.4.3: I did not understand the problem with caching; can't you include cache-busting substrings in your probes?
•	Figure 5: Do low and high-complexity regexes refer to polynomial and exponential ReDoS, or is this something else?
•	Table 3: What is the difference between "N/A" and "0"?
•	The discussion of the ethics of your experiment is much appreciated, but couldn't you have participated in a bounty programme? Or did the websites you targeted not offer one?
•	References [1-9]: The "author" [n.d.] looks awkward; perhaps use a different BibTeX item? (Similarly also in [22])
•	Reference [43]: I don't think the second author's name is T H E Usenix Magazine, but I may be wrong.
Questions for authors to respond to
1.	In RQ1, did you try looking at all regexes in the client-side code, irrespective of whether the dynamic analysis finds flow from a form value?
Review #62B
________________________________________
Overall merit
4. Accept
Paper summary
The paper describes a black-box study for measuring the extent of ReDoS vulnerabilities in web services, analyzing the HTML forms of 1000 services and the APIs of 475 services. The results indicate that some web services advertise their ReDoS vulnerabilities through their client-visible sanitation logic, thus requiring implementing patches in the short term and developing fundamental solutions for overcoming this problem in the long term.
Strengths
•	Relevant topic.
•	A very focused and thorough investigation of important security vulnerabilities.
•	The study is well designed and performed.
Weaknesses
•	The paper seems to target security experts, and does not seem very accessible to the more general audience of the software engineering community.
Comments for authors
•	Soundness: The study is described well and in detail, reflecting appropriate investigation leading to sound results. The related work, motivation, approach, and methods are very well grounded in previous works.
•	Significance: Establishing a black-box measurement method for regex-based denial of service (ReDoS) vulnerabilities in web services, identifying relevant insecure software engineering practices, and offering an anti-ReDoS patch as a short-term solution.
•	Novelty: The black-box measurement method and the proposed patch are novel, offering substantial improvement to the problem of ReDoS vulnerabilities.
•	Verifiability and Transparency: The paper describes the research procedures very well, including all relevant details of the data collection and analysis performed, in a way that can inform future replications. The discussion about threats to validity is thorough and informative of the extent to which the conclusions can be generalized and applied.
•	Presentation: The paper is very well written, however it is written in a way that makes it accessible mostly to security researchers/practitioners, with the background and technical jargon explained in a very condensed way.
Typo correction: Line 457: We used the Apify web crawler [3] to crawl the each website -> remove the.
Questions for authors to respond to
1.	Do you think there is a way to provide some additional background so to make his paper easier to read for the wider audience of ICSE? If so, could you implement it?
Review #62C
________________________________________
Overall merit
2. Weak reject
Paper summary
This paper treats web-based software services from the perspective of the “server-side input sanitization” (in the words of the authors) meant to secure a system against harmful input. The authors observed that there is very little knowledge regarding the degree to which live web services are vulnerable and in response to this observation, they carry out a black-box study to measure the extent of vulnerabilities (in live web services). The authors formulate the so-called “Consistent Sanitization Hypothesis” and tests it in a context of 1,000 services and the APIs of 475 services. The authors conclude that the emerging software engineering practices on the web do expose web service providers.
Strengths
Strong points:
•	problem is well explained
•	the problem is real-world and industry-relevant
•	terminology is well explained
•	the RQs are clear and make sense. +the paper provides empirical evidence with potential to make an impact.
Weaknesses
Weak points:
•	No mention of the research methodology underpinning the evaluation process.
•	statements in the Discussion section are not traceable back to the findings. many statements remain unsubstantiated
•	insufficient treatment of generalizability (the last paragraph of Section 8 should not be in section 8 altogether). -no discussion on implications for practice and for research (this is in contrast with the paper's claim about the novelty and the contributions).
Comments for authors
A.Soundness: The authors describe in a good way their research questions. However, in regard to the research process, the authors do not mention their chosen research methodology. This leaves readers wonder if this is an exploratory or confirmatory study. Note that the word “hypothesis” is very confusing because it leads readers to assume that we will have hypothesis-testing and statistical reasoning techniques that result in showing support for the hypothesis or lack of support. However, the authors do not do this kind of experiments. While reading the paper, I was thinking the underlying method is a quantitative case study that is exploratory in nature. But this is my guess. The authors must clarify this and add a methodological source. Next to this, they should add a picture with the steps.
B.Significance: This research in highly industry-relevant, but unfortunately the paper seems unaware of this and dose not discuss implications for SE practice. Specifically, what can practitioners do now that they could not do before? What decisions could be made based on the insights? I expected some lessons learned in this respect.
C.Novelty: This paper reports an interesting study. The authors claim this is the first study of this type. However, this claim is not substantiated by means of a systematic search in a digital library (e.g. Scopus). I therefore suggest the authors add evidence about this.
D.Verifiability: The research process could become verifiable only if the authors provide more info on the research methodology that guided them and how they chose the validity threats. Are these all validity threats? Or the most important? More transparency is desirable.
E.Presentation: The paper is readable in regard to English language. Structurally, it lacks a section on implications for practice.
More elaborate feedback on the above points:
1.	As already said, your paper does not have a reference to the methodological source that you used. -Which guidelines inspired your research process?
-State clearly of this is an exploratory study or confirmatory (of the hypothesis you stated)? This has a significant implications for treating validity questions.
•	You faced design choices in creating your measurement approach. What was the motivation for each choice? -Fig 3 is not the research design. It just says how the RQs build upon each other. It is helpful but has the wrong heading. Please add a figure that shows your research process in terms of steps. The heading of sections 4.2, 4.3, 4.4 and 4.5. need to be changed to reflect the steps, not the RQs.
2.	Discussion section. This is the second of the my most important concerns. -The discussion does not establish traces back to the section where you present the findings. The discussion has bold statements (e.g. “Our measurements indicate that many web services are safe from ReDoS under this threat model”). Explain to the readers how you conclude this. Add references back to the section where you reported the empirical evidence that substantiates this claim. -The discussion sounds at times trivial and misaligned with the abstract and the introduction. In fact, the abstract is unfinished (it does not stay what the most important take always are), therefore I urge the authors to re-write the abstract, drop some less important text and add add your most important conclusions.
•	Furthermore, in the intro we read that providers are exposed. Whereas, here in the discussion we read that services are safe. This is a misalignment and needs to be repaired.
•	The discussion states (please see 2nd para in section 6): “Using API specifications has many advantages from a software engineering standpoint.” But the text that comes next does not talk about software engineering. It talks about security patches which is a very specific operational step.
3.Validity threats. The discussion on generalizability in fact does not address generalizability questions. There is a piece of text, see the last para of Section 8, which talks about the hypothesis, but this text is not about generalizability. I suggest the authors to delete it or move it in the Discussion and address here these generalizability questions: will the results change if you take a different set of web services from a similar but different context? Why the results would change? Or why not? Provide an argumentation for your answer. You could consider these papers for ideas on how to approach generalizability: What do you expect to be the same, and what might be different? To help in this argumentation, please see R. Wieringa, M. Daneva: Six strategies for generalizing software engineering theories. Sci. Comput. Program. 101: 136-152 (2015). And also S. Ghaisas, et al.,Generalizing by similarity: lessons learnt from industrial case studies. CESI@ICSE 2013: 37-42
Questions for authors to respond to
1.	What is the research methodology underpinning the evaluation process? 2.In the Discussion section include only statements that are traceable back to the findings. Refer to my detailed comments above.
3.	Will the results change if you take a different set of web services from a similar but different context? Why the results would change? Or why not?
4.	What are the implications for practice and for research?


